Finite Type Invariants of w-Knotted Objects I: w-Knots and the Alexander Polynomial

This is the first in a series of papers studying w-knotted objects (w-knots, w-braids, w-tangles, etc.), which make a class of knotted objects which is {w}ider but {w}eaker than their usual counterparts. The group of w-braids was studied (as "{w}elded braids") by Fenn-Rimanyi-Rourke and was shown to be isomorphic to the McCool group of "basis-conjugating" automorphisms of a free group Fn. Brendle-Hatcher, tracing back to Goldsmith, have shown this group to be a group of movies of flying rings in R3. Satoh studied several classes of w-knotted objects (as "{w}eakly-virtual") and has shown them to be closely related to certain classes of knotted surfaces in R4. So w-knotted objects are algebraically and topologically interesting. Here we study finite type invariants of w-knotted objects. Following Berceanu-Papadima, we construct homomorphic universal finite type invariants ("expansions") of w-braids and of w-tangles. We find that the universal finite type invariant of w-knots is essentially the Alexander polynomial. We find that the spaces Aw of "arrow diagrams" for w-knotted objects are related to not-necessarily-metrized Lie algebras. Many questions concerning w-knotted objects turn out to be equivalent to questions about Lie algebras. Most notably we find that a homomorphic expansion of w-knotted foams is essentially the same as a solution of the Kashiwara-Vergne conjecture (KV), thus giving a topological explanation to the work of Alekseev-Torossian work on KV and Drinfel'd associators. The true value of w-knots, though, is likely to emerge later, for we expect them to serve as a {w}armup example for the study of virtual knots. We expect v-knotted objects to provide the global context whose associated graded structure will be the Etingof-Kazhdan theory of quantization of Lie bialgebras.

==> figs/8-17.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/8-17.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.8 
%
\setlength{\unitlength}{3158sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3644,2444)(-21,-5483)
\end{picture}%


==> figs/ArrowReservoir.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/ArrowReservoir.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.75 
%
\setlength{\unitlength}{2960sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(624,1374)(439,-523)
\put(751,-61){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$e^a$}%
}}}}
\end{picture}%


==> figs/CC.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/CC.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.7 
%
\setlength{\unitlength}{2763sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1377,624)(-611,-2923)
\put(751,-2611){\makebox(0,0)[lb]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$=0$}%
}}}}
\end{picture}%


==> figs/CaseI.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/CaseI.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.7 
%
\setlength{\unitlength}{2763sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2016,705)(3268,-2554)
\put(3826,-2311){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$e$}%
}}}}
\put(4801,-2311){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$e'$}%
}}}}
\end{picture}%


==> figs/NegReservoir2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figs/NegReservoir2.pstex}%
\end{picture}%
%
%  pstex_opts: -m 0.75 
%
\setlength{\unitlength}{2960sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(624,1374)(439,-523)
\put(751,-61){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$e^{-a}$}%
}}}}
\end{picture}%

